Recurrent segmentation meets block models in temporal networks

A popular approach to model interactions is to represent them as a network with nodes being the agents and the interactions being the edges. Interactions are often timestamped, which leads to having timestamped edges. Many real-world temporal networks have a recurrent or possibly cyclic behaviour. For example, social network activity may be heightened during certain hours of day. In this paper, our main interest is to model recurrent activity in such temporal networks. As a starting point we use stochastic block model, a popular choice for modelling static networks, where nodes are split into $R$ groups. We extend this model to temporal networks by modelling the edges with a Poisson process. We make the parameters of the process dependent on time by segmenting the time line into $K$ segments. To enforce the recurring activity we require that only $H < K$ different set of parameters can be used, that is, several, not necessarily consecutive, segments must share their parameters. We prove that the searching for optimal blocks and segmentation is an NP-hard problem. Consequently, we split the problem into 3 subproblems where we optimize blocks, model parameters, and segmentation in turn while keeping the remaining structures fixed. We propose an iterative algorithm that requires $O(KHm + Rn + R^2H)$ time per iteration, where $n$ and $m$ are the number of nodes and edges in the network. We demonstrate experimentally that the number of required iterations is typically low, the algorithm is able to discover the ground truth from synthetic datasets, and show that certain real-world networks exhibit recurrent behaviour as the likelihood does not deteriorate when $H$ is lowered.

==> edges-synthetic.csv <==
x,y
11404,1.406843901
22600,2.683860064
34008,4.017066002
45186,4.687281132

==> h-like-20.csv <==
x,y,y1,y2,y3
1,0.9782049063,0.9386611376,0.9782049063,0.9436420764
2,0.9603858578,0.9283395291,0.9603858578,0.9132276783
3,0.9522670404,0.9252555678,0.9522670404,0.9169345954
4,0.9509312113,0.9209468756,0.9509312113,0.9163124984
5,0.9505702153,0.920851162,0.9505702153,0.9156583069
6,0.9503968614,0.921513832,0.9503968614,0.9161910239
7,0.9499767385,0.920835364,0.9499767385,0.9157586192
8,0.9499404439,0.9206290647,0.9499404439,0.9147639373
9,0.9503372381,0.9204805262,0.9503520389,0.91578304
10,0.9499762709,0.9204614425,0.9498185839,0.9155944615
11,0.9505508586,0.9200525607,0.9504493126,0.9158390342
12,0.9500066562,0.9200887991,0.950381721,0.9151288805
13,0.9512400797,0.9202868408,0.9497130973,0.9148957401
14,0.9506076909,0.9196924621,0.9498589671,0.9148002621
15,0.9498106825,0.9201950642,0.9532586545,0.9115020723
16,0.9493114626,0.9196299727,0.9492687134,0.9151238198
17,0.9493926061,0.9196639488,0.949254508,0.9114299369
18,0.9502776113,0.9195389865,0.952219741,0.9145705184
19,0.9500549048,0.9195826136,0.9500537457,0.9147151713
20,0.9508803078,0.9197117924,0.9501810156,0.9145719667

==> lamb-2.csv <==
x,y1,y2,y1-y2,y3,y4,y3-y4,y5,y6,y5-y6,y7,y8,y7-y8,y9,y10,y9-y10,y11,y12,y11-y12
0,0.37204762,0.37015036,0.00189726,0.09369048,0.09334594,0.00034454,0.61645125,0.6176779,0.00122665,0.61830065,0.62054542,0.00224477,0.30435185,0.30371492,0.00063693,0.273,0.27098487,0.00201513
200,0.37204762,0.37015036,0.00189726,0.09369048,0.09334594,0.00034454,0.61645125,0.6176779,0.00122665,0.61830065,0.62054542,0.00224477,0.30435185,0.30371492,0.00063693,0.273,0.27098487,0.00201513
200,0.52047619,0.5204638,0.00001239,0.58734127,0.5873335,0.00000777,0.3564059,0.35640185,0.00000405,0.0620915,0.06208947,0.00000203,0.15503968,0.15503763,0.00000205,0.18428571,0.18428133,0.00000438
400,0.52047619,0.5204638,0.00001239,0.58734127,0.5873335,0.00000777,0.3564059,0.35640185,0.00000405,0.0620915,0.06208947,0.00000203,0.15503968,0.15503763,0.00000205,0.18428571,0.18428133,0.00000438
400,0.56483333,0.56481989,0.00001344,0.33383598,0.33383156,0.00000442,0.44672336,0.44671829,0.00000507,0.40084967,0.40083657,0.0000131,0.62566138,0.6256531,0.00000828,0.23059524,0.23058975,0.00000549
600,0.56483333,0.56481989,0.00001344,0.33383598,0.33383156,0.00000442,0.44672336,0.44671829,0.00000507,0.40084967,0.40083657,0.0000131,0.62566138,0.6256531,0.00000828,0.23059524,0.23058975,0.00000549
600,0.3682619,0.37015036,0.00188846,0.09300265,0.09334594,0.00034329,0.61891156,0.6176779,0.00123366,0.62281046,0.62054542,0.00226504,0.30308201,0.30371492,0.00063291,0.26897619,0.27098487,0.00200868
800,0.3682619,0.37015036,0.00188846,0.09300265,0.09334594,0.00034329,0.61891156,0.6176779,0.00123366,0.62281046,0.62054542,0.00226504,0.30308201,0.30371492,0.00063291,0.26897619,0.27098487,0.00200868

==> san-naive.csv <==
x,y,ys,z
17072,1.025229389,3690.8258,0.4
25607,1.751282333,6304.6164,0.6
34143,3.714867722,13373.5238,0.8
42679,5.257414797,18926.69327,1

==> san-smawk.csv <==
x,y,z
17072,18.46171498,0.4
25607,26.05598593,0.6
34143,36.36124396,0.8
42679,42.08285499,1


==> syn-algo-3.csv <==
x,y
11404,42.249789
22600,73.84019494
34008,134.7557969
45186,289.3116012
